The MeerKAT Galaxy Clusters Legacy Survey: star formation in massive clusters at 0.15 < z < 0.35

We investigate dust-unbiased star formation rates (SFR) as a function of the environment in 20 massive clusters ($M_{200}>4\times10^{14} {\rm M}_{\odot}$) between $0.15<z<0.35$ using radio luminosities ($L_{\rm 1.4GHz}$) from the recently released MeerKAT Galaxy Cluster Legacy Survey catalogue. We use optical data from the Dark Energy Camera Legacy Survey to estimate photo-$z$s and assign cluster membership. We observe a steady decline in the fraction ($f_{\rm SF}$) of star-forming galaxies from $2R_{200}$ to the cluster centres in our full cluster sample, but notice a significant difference in $f_{\rm SF}$ gradients between clusters hosting large-scale extended radio emission in the form of haloes and relics (associated with ongoing merger activity) and non-radio-halo/relic hosting clusters. For star-forming galaxies within $R_{200}$, the $f_{\rm SF}$ in clusters hosting radio haloes and relics ($0.148\pm0.016$) is $\approx23\%$ higher than in non-radio-halo/relic hosting clusters ($0.120\pm0.011$). We observe a $3\sigma$ difference between the total SFR normalised by cluster mass for non-radio-halo/relic hosting clusters ($21.5\pm1.9$ M$_{\odot}$yr$^{-1}$/$10^{14}$M$_{\odot}$) and for clusters with radio haloes and relics ($26.1\pm1.4$ M$_{\odot}$yr$^{-1}$/$10^{14}$M$_{\odot}$). There is a $\approx4\times$ decline in the mass normalised total SFR of clusters for galaxies with SFR above the luminous infrared galaxies (LIRGs) SFR limit at our redshift slice, corresponding to 2 Gyr in look-back time. This is consistent with the rapid decline in SF activity with decreasing redshift amongst cluster LIRGs seen by previous studies using infrared-derived SFR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
